Reconciling Semiclassical and Bohmian Mechanics: V. Wavepacket Dynamics

In previous articles [J. Chem. Phys. 121 4501 (2004), J. Chem. Phys. 124 034115 (2006), J. Chem. Phys. 124 034116 (2006), J. Phys. Chem. A 111 10400 (2007)] a bipolar counter-propagating wave decomposition, Psi = Psi+ + Psi-, was presented for stationary states Psi of the one-dimensional Schrodinger equation, such that the components Psi+- approach their semiclassical WKB analogs in the large action limit. The corresponding bipolar quantum trajectories are classical-like and well-behaved, even when Psi has many nodes, or is wildly oscillatory. In this paper, the method is generalized for time-dependent wavepacket dynamics applications, and applied to several benchmark problems, including multisurface systems with nonadiabatic coupling.

==> abstract.txt <==
In previous articles [J. Chem. Phys. 121 4501 (2004), J. Chem.
Phys. 124 034115 (2006), J. Chem. Phys. 124 034116
(2006), J. Phys. Chem. A 111 10400 (2007)] a bipolar
counter-propagating wave decomposition, Psi = Psi+ + Psi-,
was presented for stationary states Psi of the one-dimensional
Schrodinger equation, such that the components Psi+- approach their
semiclassical WKB analogs in the large action limit. The
corresponding bipolar quantum trajectories are classical-like and
well-behaved, even when Psi has many nodes, or is wildly
oscillatory. In this paper, the method is generalized for
time-dependent wavepacket dynamics applications, and applied to
several benchmark problems, including multisurface systems with
nonadiabatic coupling.

